Variational Item Response Theory: Fast, Accurate, and Expressive

Item Response Theory (IRT) is a ubiquitous model for understanding humans based on their responses to questions, used in fields as diverse as education, medicine and psychology. Large modern datasets offer opportunities to capture more nuances in human behavior, potentially improving test scoring and better informing public policy. Yet larger datasets pose a difficult speed / accuracy challenge to contemporary algorithms for fitting IRT models. We introduce a variational Bayesian inference algorithm for IRT, and show that it is fast and scaleable without sacrificing accuracy. Using this inference approach we then extend classic IRT with expressive Bayesian models of responses. Applying this method to five large-scale item response datasets from cognitive science and education yields higher log likelihoods and improvements in imputing missing data. The algorithm implementation is open-source, and easily usable.

==> sketch/document.json <==
{"_class":"document","do_objectID":"7888F69C-FE50-4A9B-AAFB-AD1CC457D25A","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"currentPageIndex":0,"enableLayerInteraction":true,"enableSliceInteraction":true,"foreignSymbols":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/E5959B75-6407-4B4D-9AD5-361CCD2C42E0"}]}

==> sketch/meta.json <==
{"commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","appVersion":"45.2","build":43514,"app":"com.bohemiancoding.sketch3","pagesAndArtboards":{"E5959B75-6407-4B4D-9AD5-361CCD2C42E0":{"name":"Page 1","artboards":{}}},"fonts":["ArialMT"],"created":{"app":"com.bohemiancoding.sketch3","commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","version":92,"appVersion":"45.2","variant":"NONAPPSTORE","build":43514},"version":92,"saveHistory":["NONAPPSTORE.43514"],"autosaved":1,"variant":"NONAPPSTORE"}

==> sketch/pages/E5959B75-6407-4B4D-9AD5-361CCD2C42E0.json <==
{"_class":"page","do_objectID":"E5959B75-6407-4B4D-9AD5-361CCD2C42E0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":300,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"C8BBC535-9E93-4E99-9A61-6EFFBDA4467D","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":207,"x":154,"y":468},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"5DA7BB45-F18A-4794-9A09-ABA4142BF01C","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":207,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"6838C66D-37DB-4192-8A01-1F4ACEEC7304","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":82,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8199936224489796,"green":0.8199936224489796,"red":0.8199936224489796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"3A3762AC-7935-4BDB-A17D-59F33F2BAAD7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"137FC85F-8A94-4E02-9EAD-61AA72E3834A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":95,"y":128},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fy0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {10, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"3B893774-43E9-477F-AE20-E86090305455","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":104,"y":145},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ij","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1JpatMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCIAI8AlwCiAKYAqACqAKwAsACyALQAtgC4AMAA0wD1AQABDQETASABNQE9AUQBRgFIAUoBUQFWAVwBXgFgAWIBZwFvDbsNvQ3CDc0N1g3kDegN7w34Df0OCg4NDhoOHw4nDioONQ5ADk0Obw57Dn0Ofw6BDoMOiA6JDosOkA6YDpsOoA6zDrYOuw7YDtoO3A7jDuYO6A7qDu0O7w7xDvMPCQ8fDygPMA81D0sPTw9cD2EPdA93D4oPjw+SD5cPrA+vD8QP1g\/ZD94AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {6, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"527E8BAB-FF9F-4C34-BB4E-E5EF71647278","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":129,"y":38},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"9053644D-D234-4157-A136-ABEDDA2DAE53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"DD751580-F496-4407-9E1B-C100AF380BA3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":141,"y":40},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fh0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {15, 17}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"B14776BD-F0FE-4D14-9ECA-199705C89B52","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":5.987895492970097,"x":158,"y":58},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fp0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {2, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"6B7BCAC7-D20B-4152-9ED0-2BE95F62B74D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":33,"y":39},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"46451DF0-9B3C-48EA-922F-E8E5C52D2490","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"5B07468E-1B96-446C-96D7-0D0A06C233A6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":43,"y":41},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fk0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"7336C3DC-1538-437C-94B5-56FF506C3E9A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":60,"y":58},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"2EBD8CC1-B861-48FF-B726-0BCB7B18E31D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":118,"y":80},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E14ED543-EA8F-4E16-8769-C5076969D495","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.020833333333333336}","curveMode":1,"curveTo":"{1, 0.020833333333333336}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666674, 0.010416666666666668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0416666666666667, 0.041666666666666671}","curveMode":1,"curveTo":"{1.0416666666666667, 0.041666666666666671}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C3B5A352-4253-4082-9094-AF52CCAB195B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":65,"y":80},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F1E95445-E10B-4AD7-87F9-72A661021C4C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92000000000000015, 0.020833333333333346}","curveMode":1,"curveTo":"{0.92000000000000015, 0.020833333333333346}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98000000000000043, 0.010416666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9600000000000003, 0.041666666666666678}","curveMode":1,"curveTo":"{0.9600000000000003, 0.041666666666666678}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.02, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"191C85F4-4DBF-47A2-945E-67EFCA63CC5D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":96.17538760955483,"y":5.831604659169159},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"C153D435-BCF9-497C-B5C7-7ED142B39BA9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"8B075ADA-C6BE-42A2-9C29-E2959B6FFD2B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":49.08149140154387,"x":143.2111145360095,"y":17.12356755641116},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i = 1 to N","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ppID0gMSB0byBO0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {48, 10}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"D887D849-710F-4933-BE10-374E9745E38F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":52.78783649608968,"x":7.463885460171639,"y":20.34378657674955},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j = 1 to M","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1pqID0gMSB0byBN0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {50, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"F1F88EEA-4BE5-43EB-B66D-318BC07AEB2B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":41.49999999999997,"y":5.355306712726588},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"E1E641DA-3CD6-4DE0-942A-43F321EF7FA8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"BE752F57-F24E-4915-8EC9-01535547FADB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":26,"x":58,"y":86},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"146FB926-46A2-4127-8C28-CAEDACBD7FC4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":26,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92307692307692313, 0.93877551020408168}","curveMode":1,"curveTo":"{0.92307692307692313, 0.93877551020408168}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98076923076923073, 0.98979591836734693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96153846153846179, 0.95918367346938749}","curveMode":1,"curveTo":"{0.96153846153846179, 0.95918367346938749}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019230769230769232, 0.010204081632653062}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0DB09A89-EC0E-4899-B96E-809C44D0DCDE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":24,"x":124,"y":84},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"791218EF-0E9A-431E-8A33-B4D0AA6A17A2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95833333333333337, 0.97959183673469352}","curveMode":1,"curveTo":"{0.95833333333333337, 0.97959183673469352}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666663, 0.98979591836734693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.99999999999999922}","curveMode":1,"curveTo":"{1.0000000000000002, 0.99999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333336, 0.010204081632653059}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"E29EFF48-8633-4A9C-BF52-1576C3513366","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":207,"x":401,"y":468},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"0F5ADC9D-2EB3-4235-8AC5-A8672B371978","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":193,"width":207,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"FBE60036-A5F1-4641-A1C9-376C669407DB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":82,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8199936224489796,"green":0.8199936224489796,"red":0.8199936224489796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DA52CE52-3E90-40A1-A50A-07E07139FFA8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"C682CD48-9F9A-4370-8A9D-AA25888FB178","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":95,"y":128},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fy0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {10, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"B0DE0DE3-AD5C-4019-B245-2DDE467F2057","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":104,"y":145},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ij","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1JpatMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCIAI8AlwCiAKYAqACqAKwAsACyALQAtgC4AMAA0wD1AQABDQETASABNQE9AUQBRgFIAUoBUQFWAVwBXgFgAWIBZwFvDbsNvQ3CDc0N1g3kDegN7w34Df0OCg4NDhoOHw4nDioONQ5ADk0Obw57Dn0Ofw6BDoMOiA6JDosOkA6YDpsOoA6zDrYOuw7YDtoO3A7jDuYO6A7qDu0O7w7xDvMPCQ8fDygPMA81D0sPTw9cD2EPdA93D4oPjw+SD5cPrA+vD8QP1g\/ZD94AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {6, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"2D0E0A10-8E6E-498C-9351-CF71BC3ED664","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":129,"y":38},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"E1CD7CFC-35A3-4035-B8D4-DCCFAAEB45B0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"E6623A44-4415-4188-A49C-E4BD523190AD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":141,"y":40},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fh0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {15, 17}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"C869776F-BC4A-4E31-AEDE-FF138DF66F43","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":5.987895492970097,"x":158,"y":58},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fp0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {2, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"DBCBD934-BC5F-41B7-A1DF-F771B5E39409","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":33,"y":39},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"BDF3E86B-60B4-464D-8CD8-F1BE128C5B9C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"A7C3907E-F612-44D2-8F87-0CD17DBB6365","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":43,"y":41},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fk0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"9977A2D9-E5EB-4AEA-8284-295FB0611292","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":60,"y":58},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"1D248552-7AC8-4555-A390-C2AF891AD910","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":118,"y":80},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"98ECD241-CB6F-4B1D-8A17-3744C97199BA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.020833333333333336}","curveMode":1,"curveTo":"{1, 0.020833333333333336}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666674, 0.010416666666666668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0416666666666667, 0.041666666666666671}","curveMode":1,"curveTo":"{1.0416666666666667, 0.041666666666666671}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"7C07FA75-0858-4D6F-8D38-CD8D70FBCE93","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":65,"y":80},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"552E0126-A787-4D00-B42C-CD92FD68542A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92000000000000015, 0.020833333333333346}","curveMode":1,"curveTo":"{0.92000000000000015, 0.020833333333333346}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98000000000000043, 0.010416666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9600000000000003, 0.041666666666666678}","curveMode":1,"curveTo":"{0.9600000000000003, 0.041666666666666678}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.02, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3F971443-8BBB-4FE5-B4DE-E30F1A1695B8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":96.17538760955483,"y":5.831604659169159},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"58F7352B-B776-41A4-AC40-2AA257E87CBF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"ACA81408-685F-46C1-B276-5E1930BC5A4C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":49.08149140154387,"x":143.2111145360095,"y":17.12356755641116},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i = 1 to N","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ppID0gMSB0byBO0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {48, 10}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"EB1FA3C8-11B4-4CBC-A72A-84373F33F981","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":52.78783649608968,"x":7.463885460171639,"y":20.34378657674955},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j = 1 to M","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1pqID0gMSB0byBN0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {50, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"C63B3411-28A3-491C-8D62-2D501FAB631F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":41.49999999999997,"y":5.355306712726588},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"251CBA46-4BEC-4A1A-AE34-86CEC60AEF15","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"682D266B-E09D-4706-A3C7-799C36DE1BAF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":26,"x":58,"y":86},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"CFD60C0D-3944-4EC5-B1EB-57BA6AACD425","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":26,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92307692307692313, 0.93877551020408168}","curveMode":1,"curveTo":"{0.92307692307692313, 0.93877551020408168}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98076923076923073, 0.98979591836734693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96153846153846179, 0.95918367346938749}","curveMode":1,"curveTo":"{0.96153846153846179, 0.95918367346938749}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019230769230769232, 0.010204081632653062}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"406F313D-CFAA-4BAC-A75A-D9D7188EE935","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":24,"x":124,"y":84},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"177D5ED0-3615-495C-BDBD-385D0466E9F8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95833333333333337, 0.97959183673469352}","curveMode":1,"curveTo":"{0.95833333333333337, 0.97959183673469352}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666663, 0.98979591836734693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.99999999999999922}","curveMode":1,"curveTo":"{1.0000000000000002, 0.99999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333336, 0.010204081632653059}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F32064DB-0760-4BFF-806F-0836F1A7ECEB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":45,"x":80,"y":60},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A908886A-CAD9-488D-8855-B9EDB11AFA41","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97777777777777763, 0.3333333333333256}","curveMode":1,"curveTo":"{0.97777777777777763, 0.3333333333333256}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98888888888888837, 0.49999999999999811}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.66666666666664776}","curveMode":1,"curveTo":"{1.0000000000000002, 0.66666666666664776}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011111111111111112, 0.49999999999999806}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"9D74D3CE-7D85-42B7-833C-348AB38057CD","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":410,"width":740,"x":-713,"y":1186},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"bitmap","do_objectID":"8E16E10D-FCDE-43A8-97C8-11A57254BB1E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":360,"width":360,"x":380,"y":50},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"gradescope_after","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/72d0011bf751d796cc8f0a7886d0e37e62beeca5"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"},{"_class":"bitmap","do_objectID":"589FC53B-FFFC-4BA1-951C-103298D89373","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":360,"width":360,"x":0,"y":50},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"gradescope_before","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/0b0fdbc08aa8674acc32a5cdd20a89c14786b8a1"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"},{"_class":"text","do_objectID":"03F164EE-49BE-4707-AB11-7D43E8BDE878","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":299.2578872664985,"x":48.97432816097535,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Before","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNARAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ZCZWZvcmXTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851kJDCkRFRkdISUomSlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgBCADoAO0hIKTU6ggA\/SNDVQUVdOU0FycmF5olA50jQ1U1RfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNTVTlfEBBOU1BhcmFncmFwaFN0eWxl0gpXWFlfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKW15holxdgBOAFKJfYIAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BEAAAAAAAAV0FyaWFsTVTSNDVnaF8QE05TTXV0YWJsZURpY3Rpb25hcnmjZ2k5XE5TRGljdGlvbmFyedI0NWtsXxAQTlNGb250RGVzY3JpcHRvcqJtOV8QEE5TRm9udERlc2NyaXB0b3LSNDVpb6JpOdI0NXFyXxASTlNBdHRyaWJ1dGVkU3RyaW5nonM5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XZ3VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIwAkwCbAKYAqgCsAK4AsAC0ALYAuAC6ALwAxADXAPkBBAERARcBJAE5AUEBSAFKAUwBTgFVAVoBYAFiAWQBZgFrAXMNvw3BDcYN0Q3aDegN7A3zDfwOAQ4ODhEOHg4jDisOLg47DkYOUg5fDoEOjQ6PDpEOkw6VDpcOnA6dDp8OpA6sDq8OtA7ODtIO5Q7qDwcPCQ8LDxIPFQ8XDxkPHA8eDyAPIg84D04PVw9fD2QPeg9+D4sPkA+jD6YPuQ++D8EPxg\/bD94P8xAFEAgQDQAAAAAAAAIBAAAAAAAAAHgAAAAAAAAAAAAAAAAAABAP"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{93, 6}, {114, 31}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"A8D226F3-68EF-48A2-BD3C-6900DC277068","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":299.2578872664985,"x":431,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"After","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNARAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1VBZnRlctMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznWQkMKREVGR0hJSiZKWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAEIAOgA7SEgpNTqCAD9I0NVBRV05TQXJyYXmiUDnSNDVTVF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1NVOV8QEE5TUGFyYWdyYXBoU3R5bGXSCldYWV8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpbXmGiXF2AE4AUol9ggBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABXQXJpYWxNVNI0NWdoXxATTlNNdXRhYmxlRGljdGlvbmFyeaNnaTlcTlNEaWN0aW9uYXJ50jQ1a2xfEBBOU0ZvbnREZXNjcmlwdG9yom05XxAQTlNGb250RGVzY3JpcHRvctI0NWlvomk50jQ1cXJfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiczlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRdndUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAiwCSAJoApQCpAKsArQCvALMAtQC3ALkAuwDDANYA+AEDARABFgEjATgBQAFHAUkBSwFNAVQBWQFfAWEBYwFlAWoBcg2+DcANxQ3QDdkN5w3rDfIN+w4ADg0OEA4dDiIOKg4tDjoORQ5RDl4OgA6MDo4OkA6SDpQOlg6bDpwOng6jDqsOrg6zDs0O0Q7kDukPBg8IDwoPEQ8UDxYPGA8bDx0PHw8hDzcPTQ9WD14PYw95D30Pig+PD6IPpQ+4D70PwA\/FD9oP3Q\/yEAQQBxAMAAAAAAAAAgEAAAAAAAAAeAAAAAAAAAAAAAAAAAAAEA4="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{107, 6}, {86, 31}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"4209BD7F-E829-4FC0-8A1D-CCC229BC3C88","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":404,"width":740,"x":-713,"y":1724},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"bitmap","do_objectID":"E16D8D7D-28ED-4C25-B80E-602B507781AE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":360,"width":360,"x":380,"y":44},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pisa_after","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/43e2dbcc2d6b8d57c436aa0ba965be2c1d5b362a"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"},{"_class":"bitmap","do_objectID":"DEE27BAE-7C19-42E9-90D9-414D795E450A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":360,"width":360,"x":0,"y":44},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pisa_before","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/c37e92864d14cf4f1ba8b52a3f3565d816f057a8"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"},{"_class":"text","do_objectID":"D0FDC3BA-B123-4879-A062-D1FAEF78F728","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":299.2578872664985,"x":49,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Before","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNARAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ZCZWZvcmXTERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851kJDCkRFRkdISUomSlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgBCADoAO0hIKTU6ggA\/SNDVQUVdOU0FycmF5olA50jQ1U1RfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNTVTlfEBBOU1BhcmFncmFwaFN0eWxl0gpXWFlfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKW15holxdgBOAFKJfYIAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BEAAAAAAAAV0FyaWFsTVTSNDVnaF8QE05TTXV0YWJsZURpY3Rpb25hcnmjZ2k5XE5TRGljdGlvbmFyedI0NWtsXxAQTlNGb250RGVzY3JpcHRvcqJtOV8QEE5TRm9udERlc2NyaXB0b3LSNDVpb6JpOdI0NXFyXxASTlNBdHRyaWJ1dGVkU3RyaW5nonM5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XZ3VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIwAkwCbAKYAqgCsAK4AsAC0ALYAuAC6ALwAxADXAPkBBAERARcBJAE5AUEBSAFKAUwBTgFVAVoBYAFiAWQBZgFrAXMNvw3BDcYN0Q3aDegN7A3zDfwOAQ4ODhEOHg4jDisOLg47DkYOUg5fDoEOjQ6PDpEOkw6VDpcOnA6dDp8OpA6sDq8OtA7ODtIO5Q7qDwcPCQ8LDxIPFQ8XDxkPHA8eDyAPIg84D04PVw9fD2QPeg9+D4sPkA+jD6YPuQ++D8EPxg\/bD94P8xAFEAgQDQAAAAAAAAIBAAAAAAAAAHgAAAAAAAAAAAAAAAAAABAP"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{93, 6}, {114, 31}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"7CFCC3AC-CE74-4FCF-A757-D25A42A48EBD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":299.2578872664985,"x":431,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"After","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNARAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1VBZnRlctMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznWQkMKREVGR0hJSiZKWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAEIAOgA7SEgpNTqCAD9I0NVBRV05TQXJyYXmiUDnSNDVTVF8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1NVOV8QEE5TUGFyYWdyYXBoU3R5bGXSCldYWV8QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMREgpbXmGiXF2AE4AUol9ggBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABXQXJpYWxNVNI0NWdoXxATTlNNdXRhYmxlRGljdGlvbmFyeaNnaTlcTlNEaWN0aW9uYXJ50jQ1a2xfEBBOU0ZvbnREZXNjcmlwdG9yom05XxAQTlNGb250RGVzY3JpcHRvctI0NWlvomk50jQ1cXJfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiczlfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRdndUcm9vdIABAAgAEQAaACMALQAyADcAVQBbAGIAawByAH8AgQCDAIUAiwCSAJoApQCpAKsArQCvALMAtQC3ALkAuwDDANYA+AEDARABFgEjATgBQAFHAUkBSwFNAVQBWQFfAWEBYwFlAWoBcg2+DcANxQ3QDdkN5w3rDfIN+w4ADg0OEA4dDiIOKg4tDjoORQ5RDl4OgA6MDo4OkA6SDpQOlg6bDpwOng6jDqsOrg6zDs0O0Q7kDukPBg8IDwoPEQ8UDxYPGA8bDx0PHw8hDzcPTQ9WD14PYw95D30Pig+PD6IPpQ+4D70PwA\/FD9oP3Q\/yEAQQBxAMAAAAAAAAAgEAAAAAAAAAeAAAAAAAAAAAAAAAAAAAEA4="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{107, 6}, {86, 31}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"278722A9-8DB1-44E3-BB94-2AF877E58891","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":224,"width":238,"x":163,"y":151},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"B3BB1785-0B3A-497C-A94F-F9689640B079","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":90,"y":157},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8199936224489796,"green":0.8199936224489796,"red":0.8199936224489796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"8B630ABE-31E0-47D0-AC96-854CB3E6521C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"B37E1EE2-3D7A-41EF-AEBE-DE26FA79443D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":103,"y":159},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fy0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {10, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"BA8F5BEB-9D17-4A8B-8846-6F2E6BC3D13D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":112,"y":176},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ij","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1JpatMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCIAI8AlwCiAKYAqACqAKwAsACyALQAtgC4AMAA0wD1AQABDQETASABNQE9AUQBRgFIAUoBUQFWAVwBXgFgAWIBZwFvDbsNvQ3CDc0N1g3kDegN7w34Df0OCg4NDhoOHw4nDioONQ5ADk0Obw57Dn0Ofw6BDoMOiA6JDosOkA6YDpsOoA6zDrYOuw7YDtoO3A7jDuYO6A7qDu0O7w7xDvMPCQ8fDygPMA81D0sPTw9cD2EPdA93D4oPjw+SD5cPrA+vD8QP1g\/ZD94AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {6, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"2903AD72-77D4-4361-ABAF-23FE2893D80F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":137,"y":69},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"0A919E80-BFE1-485C-A9C2-75030CA7E346","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"B12BF1BE-C412-4EA2-AE2A-7E98760A3F1C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":149,"y":71},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fh0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {15, 17}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"81CB924D-DEA6-497A-A14F-0563FAAB6B7A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":5.987895492970097,"x":166,"y":89},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fp0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {2, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"0AC65337-BC79-4FEF-82F6-3ED90812ED45","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":41,"y":70},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"A549AAF1-C201-4149-9CBB-822B17EB7755","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"68DD19CD-8171-4C41-9EA1-FFC825A05AD2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":51,"y":72},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fk0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"5BEDD793-7B9A-4565-B579-8D3AD1881E2D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":68,"y":89},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"8BED5945-D7A6-473C-BD67-F01455F16B81","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":126,"y":111},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"145DE194-32C6-44BD-9031-FE82719B0F76","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.020833333333333336}","curveMode":1,"curveTo":"{1, 0.020833333333333336}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666674, 0.010416666666666668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0416666666666667, 0.041666666666666671}","curveMode":1,"curveTo":"{1.0416666666666667, 0.041666666666666671}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3759FFC0-F123-47B7-9DBD-FF81FF85F0F5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":73,"y":111},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C7A8A934-9CB1-4C99-902C-295C7397EB32","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":25,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92000000000000015, 0.020833333333333346}","curveMode":1,"curveTo":"{0.92000000000000015, 0.020833333333333346}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98000000000000043, 0.010416666666666663}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9600000000000003, 0.041666666666666678}","curveMode":1,"curveTo":"{0.9600000000000003, 0.041666666666666678}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.02, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"274DDDF8-AE13-460C-8012-54BAB5BCD7DA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":104.1753876095548,"y":36.83160465916916},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"06F4C6DA-7960-434C-9072-794353EBFA20","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"5EF04538-7477-467F-A5B9-DE79458FF97C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":49.08149140154387,"x":151.2111145360095,"y":48.12356755641116},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i = 1 to N","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ppID0gMSB0byBO0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {48, 10}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"3AB38520-458C-4DEB-B731-B8881E480F24","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":52.78783649608968,"x":15.46388546017164,"y":51.34378657674955},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j = 1 to M","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1pqID0gMSB0byBN0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {50, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"04F123B6-3AB1-4E30-9A93-A10C69CAC978","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":49.49999999999997,"y":36.35530671272659},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"7816C12C-DA44-4DF5-94A5-4EDB4528D348","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"79E860A8-FC79-4198-8D27-A64ED1486816","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":55,"x":3.315698604072054,"y":20.87435565298213},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"item","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1RpdGVt0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdZCQwpERUZHSElKJkpaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAQgA6ADtISCk1OoIAP0jQ1UFFXTlNBcnJheaJQOdI0NVNUXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjU1U5XxAQTlNQYXJhZ3JhcGhTdHlsZdIKV1hZXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClteYaJcXYATgBSiX2CAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0jQ1Z2hfEBNOU011dGFibGVEaWN0aW9uYXJ5o2dpOVxOU0RpY3Rpb25hcnnSNDVrbF8QEE5TRm9udERlc2NyaXB0b3KibTlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1aW+iaTnSNDVxcl8QEk5TQXR0cmlidXRlZFN0cmluZ6JzOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctF2d1Ryb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCKAJEAmQCkAKgAqgCsAK4AsgC0ALYAuAC6AMIA1QD3AQIBDwEVASIBNwE\/AUYBSAFKAUwBUwFYAV4BYAFiAWQBaQFxDb0Nvw3EDc8N2A3mDeoN8Q36Df8ODA4PDhwOIQ4pDiwOOQ5EDlAOXQ5\/DosOjQ6PDpEOkw6VDpoOmw6dDqIOqg6tDrIOzA7QDuMO6A8FDwcPCQ8QDxMPFQ8XDxoPHA8eDyAPNg9MD1UPXQ9iD3gPfA+JD44PoQ+kD7cPvA+\/D8QP2Q\/cD\/EQAxAGEAsAAAAAAAACAQAAAAAAAAB4AAAAAAAAAAAAAAAAAAAQDQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 5}, {45, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"56087B18-F9E6-48D5-818A-661C649FDA7B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":82.84884319252495,"x":153.4501798431775,"y":18.83656645111336},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"person","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ZwZXJzb27TERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851kJDCkRFRkdISUomSlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgBCADoAO0hIKTU6ggA\/SNDVQUVdOU0FycmF5olA50jQ1U1RfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNTVTlfEBBOU1BhcmFncmFwaFN0eWxl0gpXWFlfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKW15holxdgBOAFKJfYIAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A5AAAAAAAAV0FyaWFsTVTSNDVnaF8QE05TTXV0YWJsZURpY3Rpb25hcnmjZ2k5XE5TRGljdGlvbmFyedI0NWtsXxAQTlNGb250RGVzY3JpcHRvcqJtOV8QEE5TRm9udERlc2NyaXB0b3LSNDVpb6JpOdI0NXFyXxASTlNBdHRyaWJ1dGVkU3RyaW5nonM5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XZ3VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIwAkwCbAKYAqgCsAK4AsAC0ALYAuAC6ALwAxADXAPkBBAERARcBJAE5AUEBSAFKAUwBTgFVAVoBYAFiAWQBZgFrAXMNvw3BDcYN0Q3aDegN7A3zDfwOAQ4ODhEOHg4jDisOLg47DkYOUg5fDoEOjQ6PDpEOkw6VDpcOnA6dDp8OpA6sDq8OtA7ODtIO5Q7qDwcPCQ8LDxIPFQ8XDxkPHA8eDyAPIg84D04PVw9fD2QPeg9+D4sPkA+jD6YPuQ++D8EPxg\/bD94P8xAFEAgQDQAAAAAAAAIBAAAAAAAAAHgAAAAAAAAAAAAAAAAAABAP"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 9}, {74, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"0A60FB88-67EC-4106-86E9-8AF52AB81BC2","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":242,"width":263,"x":671,"y":133},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"6909AE37-3E88-4F06-82C5-C604DAE778BC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":115.4031403158594,"y":163.2084283128918},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8199936224489796,"green":0.8199936224489796,"red":0.8199936224489796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"A0FE9DE1-006B-412B-BDFD-152ED8C30DF4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"B6F3F7FE-FFCF-47C2-9DA3-748EC0F95A26","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":128.4031403158594,"y":165.2084283128918},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fy0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {10, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"9713A133-D94A-4E60-AE64-9BC2F3EBA9AE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":137.4031403158594,"y":182.2084283128918},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ij","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1JpatMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCIAI8AlwCiAKYAqACqAKwAsACyALQAtgC4AMAA0wD1AQABDQETASABNQE9AUQBRgFIAUoBUQFWAVwBXgFgAWIBZwFvDbsNvQ3CDc0N1g3kDegN7w34Df0OCg4NDhoOHw4nDioONQ5ADk0Obw57Dn0Ofw6BDoMOiA6JDosOkA6YDpsOoA6zDrYOuw7YDtoO3A7jDuYO6A7qDu0O7w7xDvMPCQ8fDygPMA81D0sPTw9cD2EPdA93D4oPjw+SD5cPrA+vD8QP1g\/ZD94AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {6, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"79A0F565-617C-49E0-9ECD-7D299CA537BA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":162.4031403158594,"y":75.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"0297DB49-FE7C-4FDB-9634-BE3720559641","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"9211BB9E-851E-4CC1-8D08-D8E3100FF924","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":174.4031403158594,"y":77.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fh0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {15, 17}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"2D2DDBEA-7545-463E-AFA7-DE86B943679D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":5.987895492970097,"x":191.4031403158594,"y":95.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fp0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {2, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"4F3A2FBA-2F06-45B4-882B-9444A1EDBF75","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":75.40314031585945,"y":42.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"1CBEFDDF-6943-403D-BAD2-5C8AA587B4B0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"53952AB1-3DBD-4D9F-80FA-34B3DD60E053","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":85.40314031585945,"y":44.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fk0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"15298A41-2FC8-4036-BFC9-403C309D740E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":102.4031403158594,"y":61.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"4177A103-84FE-4ED6-BF20-639F050DAD52","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":75.40314031585945,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"13D9D226-E9B2-4B04-9237-F017B9BD4493","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"8E02591E-E28B-4AB6-80DF-9510F22CF399","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":85.40314031585945,"y":98},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"g","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fn0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {15, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"0B79646E-77BF-4CB0-983C-3E97D65B57BC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":102.4031403158594,"y":115},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"D8AFFB3B-C038-4520-9A17-217D4F85C650","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":27,"y":73},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"A4CAD8BA-8A60-449E-94F4-64DB9C0C57AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"08FBEE10-DA39-45F3-8500-1B15EB089F2F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":39,"y":76},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"k","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fr0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 22}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"4084D4CE-CDCF-4EFE-BE30-DC225E985E49","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":56,"y":93},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"3D1E9B23-7BD1-45D6-881D-046116DEB1DC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":151.4031403158594,"y":117.2084283128918},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5F2E8B4D-587A-4447-BC1E-5C0CCAED8E8F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.020833333333333336}","curveMode":1,"curveTo":"{1, 0.020833333333333336}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666674, 0.010416666666666668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0416666666666667, 0.041666666666666671}","curveMode":1,"curveTo":"{1.0416666666666667, 0.041666666666666671}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"A4FE0C04-8348-4F9B-9C30-0194BEFE0B11","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":62,"width":55,"x":59.40314031585945,"y":115.2084283128918},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D5343FE0-BA6A-4D02-ADAD-47EAAA55A39A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":62,"width":55,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25454545454545435, 0.048387096774193623}","curveMode":1,"curveTo":"{0.25454545454545435, 0.048387096774193623}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99823891483380811, 0.0047027691469067228}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27272727272727254, 0.064516129032258104}","curveMode":1,"curveTo":"{0.27272727272727254, 0.064516129032258104}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0090909090909090887, 0.99193548387096753}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"46F348A5-6D4B-4DAB-8E02-482A85A4296B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":107.4031403158594,"y":136.2084283128918},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"69B3C78F-1AFA-49E5-AE66-BA741A369B2B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":16,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.4374999999999984, -0.64285714285714224}","curveMode":1,"curveTo":"{1.4374999999999984, -0.64285714285714224}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99394626974121536, 0.010413274539579168}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.499999999999998, -0.60714285714285676}","curveMode":1,"curveTo":"{1.499999999999998, -0.60714285714285676}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.05644626974121536, 0.97469898882529349}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"CB20FBEE-2113-41BB-8FE8-7657DC34C933","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":26,"x":111.4031403158594,"y":80},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1116CD23-7CB1-4354-8646-8D00382CF411","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":78,"width":26,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.26923076923076972, 0.1282051282051283}","curveMode":1,"curveTo":"{-0.26923076923076972, 0.1282051282051283}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99627462753305562, 0.00641025641025641}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.23076923076923148, 0.14102564102564114}","curveMode":1,"curveTo":"{-0.23076923076923148, 0.14102564102564114}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019230769230769228, 0.99358974358974328}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F047F5BE-9907-4FA0-B7DE-27EF2E533353","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":130.0386418387601,"y":41.56373502561837},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"6C67770E-17C1-4743-8BB8-C9409C06795A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"5638FAC0-AC1D-4914-8564-FB16D9882D56","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":49.08149140154387,"x":176.6153038197698,"y":53.54097898976886},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i = 1 to N","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ppID0gMSB0byBO0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {48, 10}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"CE5D6B64-08FD-468E-BB40-FEEF86F8C229","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":52.78783649608968,"x":8.650893875647625,"y":54.25913695051349},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j = 1 to M","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1pqID0gMSB0byBN0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {50, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"D19838E1-056E-474F-9C3C-87510B9347B7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":199.3952859618234,"width":116.2963215479298,"x":42.41316724592457,"y":26.25323718729564},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"09EB0E78-3B3F-43A6-A4F4-0AB3BF5DCC51","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":199.3952859618234,"width":116.29632154793,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"DC0B9270-881B-4D4E-A409-977C2BA268D2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":55,"x":12,"y":12.72732291382616},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"item","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1RpdGVt0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdZCQwpERUZHSElKJkpaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAQgA6ADtISCk1OoIAP0jQ1UFFXTlNBcnJheaJQOdI0NVNUXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjU1U5XxAQTlNQYXJhZ3JhcGhTdHlsZdIKV1hZXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClteYaJcXYATgBSiX2CAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0jQ1Z2hfEBNOU011dGFibGVEaWN0aW9uYXJ5o2dpOVxOU0RpY3Rpb25hcnnSNDVrbF8QEE5TRm9udERlc2NyaXB0b3KibTlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1aW+iaTnSNDVxcl8QEk5TQXR0cmlidXRlZFN0cmluZ6JzOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctF2d1Ryb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCKAJEAmQCkAKgAqgCsAK4AsgC0ALYAuAC6AMIA1QD3AQIBDwEVASIBNwE\/AUYBSAFKAUwBUwFYAV4BYAFiAWQBaQFxDb0Nvw3EDc8N2A3mDeoN8Q36Df8ODA4PDhwOIQ4pDiwOOQ5EDlAOXQ5\/DosOjQ6PDpEOkw6VDpoOmw6dDqIOqg6tDrIOzA7QDuMO6A8FDwcPCQ8QDxMPFQ8XDxoPHA8eDyAPNg9MD1UPXQ9iD3gPfA+JD44PoQ+kD7cPvA+\/D8QP2Q\/cD\/EQAxAGEAsAAAAAAAACAQAAAAAAAAB4AAAAAAAAAAAAAAAAAAAQDQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 5}, {45, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"AFBF0903-58C5-4C3A-A6AF-32A10A35C866","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":82.84884319252495,"x":178.1344812391055,"y":24.68953371195738},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"person","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ZwZXJzb27TERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851kJDCkRFRkdISUomSlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgBCADoAO0hIKTU6ggA\/SNDVQUVdOU0FycmF5olA50jQ1U1RfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNTVTlfEBBOU1BhcmFncmFwaFN0eWxl0gpXWFlfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKW15holxdgBOAFKJfYIAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A5AAAAAAAAV0FyaWFsTVTSNDVnaF8QE05TTXV0YWJsZURpY3Rpb25hcnmjZ2k5XE5TRGljdGlvbmFyedI0NWtsXxAQTlNGb250RGVzY3JpcHRvcqJtOV8QEE5TRm9udERlc2NyaXB0b3LSNDVpb6JpOdI0NXFyXxASTlNBdHRyaWJ1dGVkU3RyaW5nonM5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XZ3VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIwAkwCbAKYAqgCsAK4AsAC0ALYAuAC6ALwAxADXAPkBBAERARcBJAE5AUEBSAFKAUwBTgFVAVoBYAFiAWQBZgFrAXMNvw3BDcYN0Q3aDegN7A3zDfwOAQ4ODhEOHg4jDisOLg47DkYOUg5fDoEOjQ6PDpEOkw6VDpcOnA6dDp8OpA6sDq8OtA7ODtIO5Q7qDwcPCQ8LDxIPFQ8XDxkPHA8eDyAPIg84D04PVw9fD2QPeg9+D4sPkA+jD6YPuQ++D8EPxg\/bD94P8xAFEAgQDQAAAAAAAAIBAAAAAAAAAHgAAAAAAAAAAAAAAAAAABAP"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 9}, {74, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"FAE2A5A9-25A8-43C1-8E0E-6BB585C697B3","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":236,"width":256,"x":414,"y":138},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"49C0E17D-C9FB-4059-97F2-E51077FD0342","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":107,"y":157},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8199936224489796,"green":0.8199936224489796,"red":0.8199936224489796},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"A1764556-FD1D-4D5A-A15F-AD0B1262A51A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"844F9CA3-7E31-4406-AE60-7428875765DA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":120,"y":159},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fy0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {10, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"B1DD7A38-AAF3-43E2-86E9-457862709083","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":129,"y":176},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ij","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1JpatMREgoTFxtXTlMua2V5c1pOUy5vYmplY3RzoxQVFoAEgAWABqMYGRqAB4ANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVICEiIwokJSYnKFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAM0yorCiwtLlROU0lEVU5TSUNDEAeACYAL0jAKMTJXTlMuZGF0YU8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/+ACtI0NTY3WiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaM2ODlWTlNEYXRhWE5TT2JqZWN00jQ1OzxcTlNDb2xvclNwYWNloj05XE5TQ29sb3JTcGFjZdI0NT9AV05TQ29sb3KiPznVQgpDREVGR0gmSFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtISCktMoIAP0jQ1Tk9XTlNBcnJheaJOOdI0NVFSXxAQTlNQYXJhZ3JhcGhTdHlsZaJROdIKVFVWXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClhbXqJZWoATgBSiXF2AFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0jQ1ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOVxOU0RpY3Rpb25hcnnSNDVoaV8QEE5TRm9udERlc2NyaXB0b3KiajlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1ZmyiZjnSNDVub18QEk5TQXR0cmlidXRlZFN0cmluZ6JwOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFzdFRyb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCIAI8AlwCiAKYAqACqAKwAsACyALQAtgC4AMAA0wD1AQABDQETASABNQE9AUQBRgFIAUoBUQFWAVwBXgFgAWIBZwFvDbsNvQ3CDc0N1g3kDegN7w34Df0OCg4NDhoOHw4nDioONQ5ADk0Obw57Dn0Ofw6BDoMOiA6JDosOkA6YDpsOoA6zDrYOuw7YDtoO3A7jDuYO6A7qDu0O7w7xDvMPCQ8fDygPMA81D0sPTw9cD2EPdA93D4oPjw+SD5cPrA+vD8QP1g\/ZD94AAAAAAAACAQAAAAAAAAB1AAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {6, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"1DFDDF1F-E97C-4F86-AAFD-25B53DDCAC2F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":154,"y":69},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"0C4EA26C-A8B0-495E-96D8-92697C84E4AF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"3FE778EC-E74A-4D80-9594-3EBD48FD1637","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":166,"y":71},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fh0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 11}, {15, 17}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"736DF856-6C80-43BF-A94F-C6C9D7DA2049","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":5.987895492970097,"x":183,"y":89},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fp0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {2, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"708843F4-77F1-4E26-AC60-A009DCC89AFF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":76,"y":56},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"BCCEB830-0018-4CF4-A58B-D12DD3DADF1D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"D4CB10AB-E4D4-4BEB-A7C7-D5AB68F8F5D7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":86,"y":58},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fk0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"9CBD360D-4013-4825-9ADF-F0A62A917F1E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":103,"y":75},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"1D5330E2-809B-4535-9886-B94173727B53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":44,"width":44,"x":32,"y":82},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"12272D2F-15DF-4793-B1EF-F5E6C6EE636D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":44,"width":44,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"F5471C88-D7D8-4245-A9BD-C86028A11F0A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":11.99895103209923,"x":42,"y":84},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"k","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fr0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {14, 22}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"8BD3B145-345B-4E04-87A5-6C169D0A6590","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":11.99895103209923,"x":59,"y":101},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAMAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1Fq0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AwAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIcAjgCWAKEApQCnAKkAqwCvALEAswC1ALcAvwDSAPQA\/wEMARIBHwE0ATwBQwFFAUcBSQFQAVUBWwFdAV8BYQFmAW4Nug28DcENzA3VDeMN5w3uDfcN\/A4JDgwOGQ4eDiYOKQ40Dj8OTA5uDnoOfA5+DoAOgg6HDogOig6PDpcOmg6fDrIOtQ66DtcO2Q7bDuIO5Q7nDukO7A7uDvAO8g8IDx4PJw8vDzQPSg9OD1sPYA9zD3YPiQ+OD5EPlg+rD64Pww\/VD9gP3QAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {4, 16}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"4AC726B7-5C98-48D8-A203-75C62C307470","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":143,"y":111},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"605DC7AB-7701-4ADB-8BD3-C8A648D82B26","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":24,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.020833333333333336}","curveMode":1,"curveTo":"{1, 0.020833333333333336}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97916666666666674, 0.010416666666666668}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0416666666666667, 0.041666666666666671}","curveMode":1,"curveTo":"{1.0416666666666667, 0.041666666666666671}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.020833333333333332, 0.98958333333333337}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F151B5FF-72B2-4E81-B0E1-6BBE0EE66C76","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":39,"x":67,"y":121},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"097595B3-6BAC-4A38-B7E9-C9804ED06C21","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":50,"width":39,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3589743589743587, -0.17999999999999991}","curveMode":1,"curveTo":"{0.3589743589743587, -0.17999999999999991}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98717948717948623, 0.0099999999999999933}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38461538461538419, -0.15999999999999989}","curveMode":1,"curveTo":"{0.38461538461538419, -0.15999999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.01282051282051282, 0.98999999999999999}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1FE99E65-CE6C-40DB-84A2-2E546358E6BB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":59,"width":18,"x":98,"y":99},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1D8F5E49-54B8-4BF1-8641-2FD854233834","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":59,"width":18,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.38888888888888973, -0.1525423728813558}","curveMode":1,"curveTo":"{-0.38888888888888973, -0.1525423728813558}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97222222222221855, 0.0084745762711864337}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333437, -0.13559322033898294}","curveMode":1,"curveTo":"{-0.33333333333333437, -0.13559322033898294}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.027777777777777776, 0.99152542372881358}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"091C1C0C-2693-4C84-B2C2-37A2ABC75242","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":121.1753876095548,"y":36.83160465916916},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"AFD26F96-616B-415C-AD4C-3A0B18479EE1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":70,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"81ADAF7D-EA52-41B4-BB3B-20C0E877356B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":49.08149140154387,"x":168.2111145360095,"y":48.12356755641116},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"i = 1 to N","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ppID0gMSB0byBO0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {48, 10}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"BAAFD592-470B-4F36-904B-13DF7B6C6CF5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":52.78783649608968,"x":8.463885460171639,"y":63.34378657674955},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"j = 1 to M","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGICFYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBMXHVUkbnVsbNUJCgsMDQ4PEBEQWk5TVGFiU3RvcHNWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAEgAIQAYAC0hQKFRZaTlMub2JqZWN0c6CAA9IYGRobWiRjbGFzc25hbWVYJGNsYXNzZXNXTlNBcnJheaIaHFhOU09iamVjdNIYGR4fXxAQTlNQYXJhZ3JhcGhTdHlsZaIeHF8QD05TS2V5ZWRBcmNoaXZlctEiI1Ryb290gAEACAARABoAIwAtADIANwA9AEMATgBZAGAAbQCPAJsAnQCfAKEAowClAKoAtQC2ALgAvQDIANEA2QDcAOUA6gD9AQABEgEVARoAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAKAAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGcXJYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BSk1QU1dfYGFiY2drbVUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1pqID0gMSB0byBN0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdVCCkNERUZHSCZIWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hIKS0yggA\/SNDVOT1dOU0FycmF5ok450jQ1UVJfEBBOU1BhcmFncmFwaFN0eWxlolE50gpUVVZfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKWFteollagBOAFKJcXYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0AoAAAAAAAAV0FyaWFsTVTSNDVkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY5XE5TRGljdGlvbmFyedI0NWhpXxAQTlNGb250RGVzY3JpcHRvcqJqOV8QEE5TRm9udERlc2NyaXB0b3LSNDVmbKJmOdI0NW5vXxASTlNBdHRyaWJ1dGVkU3RyaW5nonA5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XN0VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAJAAlwCfAKoArgCwALIAtAC4ALoAvAC+AMAAyADbAP0BCAEVARsBKAE9AUUBTAFOAVABUgFZAV4BZAFmAWgBagFvAXcNww3FDcoN1Q3eDewN8A33DgAOBQ4SDhUOIg4nDi8OMg49DkgOVQ53DoMOhQ6HDokOiw6QDpEOkw6YDqAOow6oDrsOvg7DDuAO4g7kDusO7g7wDvIO9Q73DvkO+w8RDycPMA84Dz0PUw9XD2QPaQ98D38Pkg+XD5oPnw+0D7cPzA\/eD+EP5gAAAAAAAAIBAAAAAAAAAHUAAAAAAAAAAAAAAAAAAA\/o"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 2}, {50, 12}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"05120D5E-903C-451E-B4B7-234A64687AEC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":116.2963215479298,"x":38.09037267365136,"y":36.97036611226724},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"445191D7-2616-4951-BC3B-3C7E811B0FFB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":181.2984495617808,"width":116.29632154793,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"87FBEA13-C32C-4263-8FB0-B2F3E1A4DEE4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":55,"x":12.00728881628407,"y":23.20842831289181},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"item","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1RpdGVt0xESChMXG1dOUy5rZXlzWk5TLm9iamVjdHOjFBUWgASABYAGoxgZGoAHgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUgISIjCiQlJicoXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAzTKisKLC0uVE5TSURVTlNJQ0MQB4AJgAvSMAoxMldOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AK0jQ1NjdaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhozY4OVZOU0RhdGFYTlNPYmplY3TSNDU7PFxOU0NvbG9yU3BhY2WiPTlcTlNDb2xvclNwYWNl0jQ1P0BXTlNDb2xvcqI\/OdZCQwpERUZHSElKJkpaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAQgA6ADtISCk1OoIAP0jQ1UFFXTlNBcnJheaJQOdI0NVNUXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjU1U5XxAQTlNQYXJhZ3JhcGhTdHlsZdIKV1hZXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0xESClteYaJcXYATgBSiX2CAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0jQ1Z2hfEBNOU011dGFibGVEaWN0aW9uYXJ5o2dpOVxOU0RpY3Rpb25hcnnSNDVrbF8QEE5TRm9udERlc2NyaXB0b3KibTlfEBBOU0ZvbnREZXNjcmlwdG9y0jQ1aW+iaTnSNDVxcl8QEk5TQXR0cmlidXRlZFN0cmluZ6JzOV8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctF2d1Ryb290gAEACAARABoAIwAtADIANwBVAFsAYgBrAHIAfwCBAIMAhQCKAJEAmQCkAKgAqgCsAK4AsgC0ALYAuAC6AMIA1QD3AQIBDwEVASIBNwE\/AUYBSAFKAUwBUwFYAV4BYAFiAWQBaQFxDb0Nvw3EDc8N2A3mDeoN8Q36Df8ODA4PDhwOIQ4pDiwOOQ5EDlAOXQ5\/DosOjQ6PDpEOkw6VDpoOmw6dDqIOqg6tDrIOzA7QDuMO6A8FDwcPCQ8QDxMPFQ8XDxoPHA8eDyAPNg9MD1UPXQ9iD3gPfA+JD44PoQ+kD7cPvA+\/D8QP2Q\/cD\/EQAxAGEAsAAAAAAAACAQAAAAAAAAB4AAAAAAAAAAAAAAAAAAAQDQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 5}, {45, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"D8640D0A-4B7B-4023-AD1D-69ABAD2E3347","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":82.84884319252495,"x":171.1417700553895,"y":19.17063911102304},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"person","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":-30,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGKyxYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKcHCBMZHSQoVSRudWxs1QkKCwwNDg8QERJcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAbTFBUNFhcYVE5TSURVTlNJQ0MQB4ADgAXSGg0bHFdOUy5kYXRhTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/4AE0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhoyAiI1ZOU0RhdGFYTlNPYmplY3TSHh8lJlxOU0NvbG9yU3BhY2WiJyNcTlNDb2xvclNwYWNl0h4fKSpXTlNDb2xvcqIpI18QD05TS2V5ZWRBcmNoaXZlctEtLlRyb290gAEACAARABoAIwAtADIANwA\/AEUAUABdAGMAcACFAIwAlACbAJ0AnwChAKgArQCzALUAtwC5AL4Axg0SDRQNGQ0kDS0NOw0\/DUYNTw1UDWENZA1xDXYNfg2BDZMNlg2bAAAAAAAAAgEAAAAAAAAALwAAAAAAAAAAAAAAAAAADZ0="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGIyRYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKUHCBUZH1UkbnVsbNYJCgsMDQ4PEBESExJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFYkY2xhc3NcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKABIACEAGAAtIWCxcYWk5TLm9iamVjdHOggAPSGhscHVokY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHB5YTlNPYmplY3TSGhsgIV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyAiHl8QEE5TUGFyYWdyYXBoU3R5bGVfEA9OU0tleWVkQXJjaGl2ZXLRJSZUcm9vdIABAAgAEQAaACMALQAyADcAPQBDAFAAWwBnAG4AewCdAKkAqwCtAK8AsQCzALUAugDFAMYAyADNANgA4QDpAOwA9QD6ARQBGAErAT0BQAFFAAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAOQAAAAAAAFdBcmlhbE1U0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGdHVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QGwcIDxAcHR4fKS8zOj5BTE9SVlpiY2RlZmpucFUkbnVsbNMJCgsMDQ5YTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBqAA1ZwZXJzb27TERIKExcbV05TLmtleXNaTlMub2JqZWN0c6MUFRaABIAFgAajGBkagAeADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SAhIiMKJCUmJyhcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiADNMqKwosLS5UTlNJRFVOU0lDQxAHgAmAC9IwCjEyV05TLmRhdGFPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/gArSNDU2N1okY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjNjg5Vk5TRGF0YVhOU09iamVjdNI0NTs8XE5TQ29sb3JTcGFjZaI9OVxOU0NvbG9yU3BhY2XSNDU\/QFdOU0NvbG9yoj851kJDCkRFRkdISUomSlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgBCADoAO0hIKTU6ggA\/SNDVQUVdOU0FycmF5olA50jQ1U1RfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNTVTlfEBBOU1BhcmFncmFwaFN0eWxl0gpXWFlfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTERIKW15holxdgBOAFKJfYIAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A5AAAAAAAAV0FyaWFsTVTSNDVnaF8QE05TTXV0YWJsZURpY3Rpb25hcnmjZ2k5XE5TRGljdGlvbmFyedI0NWtsXxAQTlNGb250RGVzY3JpcHRvcqJtOV8QEE5TRm9udERlc2NyaXB0b3LSNDVpb6JpOdI0NXFyXxASTlNBdHRyaWJ1dGVkU3RyaW5nonM5XxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0XZ3VHJvb3SAAQAIABEAGgAjAC0AMgA3AFUAWwBiAGsAcgB\/AIEAgwCFAIwAkwCbAKYAqgCsAK4AsAC0ALYAuAC6ALwAxADXAPkBBAERARcBJAE5AUEBSAFKAUwBTgFVAVoBYAFiAWQBZgFrAXMNvw3BDcYN0Q3aDegN7A3zDfwOAQ4ODhEOHg4jDisOLg47DkYOUg5fDoEOjQ6PDpEOkw6VDpcOnA6dDp8OpA6sDq8OtA7ODtIO5Q7qDwcPCQ8LDxIPFQ8XDxkPHA8eDyAPIg84D04PVw9fD2QPeg9+D4sPkA+jD6YPuQ++D8EPxg\/bD94P8xAFEAgQDQAAAAAAAAIBAAAAAAAAAHgAAAAAAAAAAAAAAAAAABAP"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 9}, {74, 19}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> sketch/user.json <==
{"E5959B75-6407-4B4D-9AD5-361CCD2C42E0":{"scrollOrigin":"{-44, 73}","zoomValue":1},"7888F69C-FE50-4A9B-AAFB-AD1CC457D25A":{"pageListHeight":-1}}
